Sub-damped Lyman alpha systems in the XQ-100 survey II -- Chemical evolution at 2.4<z<4.3

We present the measured gas-phase metal column densities in 155 sub-damped Lyman alpha systems (subDLAs) with the aim to investigate the contribution of subDLAs to the chemical evolution of the Universe. The sample was identified within the absorber-blind XQ-100 quasar spectroscopic survey over the redshift range 2.4<=z<=4.3. Using all available column densities of the ionic species investigated (mainly CIV, SiII, MgII, SiIV, AlII, FeII, CII, and OI; in order of decreasing detection frequency), we estimate the ionization-corrected gas-phase metallicity of each system using Markov Chain Monte Carlo techniques to explore a large grid of Cloudy ionization models. Without accounting for ionization and dust depletion effects, we find that the HI-weighted gas-phase metallicity evolution of subDLAs are consistent with damped Lyman alpha systems (DLAs). When ionization corrections are included, subDLAs are systematically more metal-poor than DLAs (between ~0.5 sigma and ~3 sigma significance) by up to ~1.0 dex over the redshift range 3<=z<=4.3. The correlation of gas-phase [Si/Fe] with metallicity in subDLAs appears to be consistent with that of DLAs, suggesting that the two classes of absorbers have a similar relative dust depletion pattern. As previously seen for Lyman limit systems, the gas-phase [C/O] in subDLAs remains constantly solar for all metallicities indicating that both subDLAs and Lyman limit systems could trace carbon-rich ejecta, potentially in circumgalactic environments.

==> table3.txt <==
#Table 3 Metallicities of XQ-100 subDLAs
#
#Column descriptions
#qso - name of qso sightline
#zabs - redshift of absorber
#logN(HI) - log HI column density
#err - error on log HI column density
#[M/H] - Metallicity using a single ion
#[M/H]_err - error in [M/H]
#[M/H]_ion - ion used for [M/H]
#Z_IC - median Metallicity (with ionization correction) from MCMC modelling
#Z_lo - 17th percentile Metallicity (with ionization correction) from MCMC modelling
#Z_hi - 83rd percentile Metallicity (with ionization correction) from MCMC modelling
#logn - median log H density (units [cm^-3])
#logn_lo - 17th percentile log H density (units [cm^-3])
#logn_hi - 83rd percentile log H density (units [cm^-3])
#sample - Sample, either MS (metal-selected) or FS (full) samples

#qso	zabs	logN(HI)	err	[M/H]	[M_H]_err	[M/H]_ion	Z_IC	Z_lo	Z_hi	logn	logn_lo	logn_hi	sample
J0003-2603	2.78140	19.00	0.20	<-2.68	0.0	MgII	-3.83	-4.28	-3.26	-1.17	-3.20	0.29	FS
J0003-2603	3.05490	20.00	0.15	-2.88	0.16	FeII	-3.31	-3.42	-3.19	-2.80	-2.89	-2.72	MS
J0006-6208	3.45890	19.30	0.20	<-2.54	0.0	MgII	-3.68	-4.23	-3.12	-1.39	-3.39	0.23	FS
J0034+1639	2.99540	19.00	0.15	<0.57	0.0	ZnII	-3.57	-4.20	-2.75	-1.04	-3.16	0.34	FS
J0034+1639	3.02170	19.30	0.15	<0.60	0.0	ZnII	-3.59	-4.19	-2.84	-1.15	-3.16	0.29	FS
J0034+1639	3.22750	19.80	0.15	<-0.33	0.0	ZnII	-3.83	-4.29	-3.35	-0.97	-2.22	0.33	FS
J0034+1639	3.75350	20.25	0.15	-1.73	0.16	SiII	-2.22	-2.35	-2.09	-2.70	-2.78	-2.58	MS
J0034+1639	3.82470	19.00	0.20	<0.73	0.0	ZnII	-3.46	-4.17	-2.60	-0.70	-2.07	0.43	FS
J0034+1639	4.22715	19.60	0.20	<-3.28	0.0	SiII	-3.68	-3.78	-3.55	-4.40	-4.48	-4.11	MS
J0042-1020	2.75482	20.10	0.15	>-1.35	0.0	MgII	-1.09	-1.32	-0.92	-4.38	-4.47	-4.16	MS
J0048-2442	3.75735	19.50	0.25	-2.16	0.26	OI	-2.81	-2.92	-2.71	-3.03	-3.10	-2.95	MS
J0056-2808	2.72863	19.50	0.15	-1.35	0.16	SiII	-2.22	-2.32	-2.12	-3.05	-3.42	-2.86	MS
J0100-2708	3.24270	19.80	0.10	-1.79	0.11	SiII	-2.12	-2.21	-2.04	-2.28	-2.34	-2.23	MS
J0113-2803	3.07400	19.20	0.20	<-2.01	0.0	FeII	-3.64	-4.21	-2.89	-1.07	-3.12	0.32	FS
J0113-2803	3.39726	19.00	0.15	<-2.44	0.0	MgII	-2.76	-2.85	-2.68	-2.62	-2.69	-2.55	FS
J0113-2803	3.89000	19.30	0.20	-1.39	0.21	FeII	-1.57	-1.74	-1.29	-3.73	-4.23	-3.16	MS
J0121+0347	2.87250	19.30	0.20	<0.21	0.0	ZnII	-3.29	-4.09	-2.33	-1.30	-3.11	0.24	FS
J0121+0347	2.97700	19.40	0.15	<0.06	0.0	ZnII	-3.31	-4.10	-2.48	-1.50	-3.32	0.16	FS
J0121+0347	3.36021	19.00	0.20	<0.63	0.0	ZnII	-2.48	-2.56	-2.39	-2.91	-2.98	-2.84	MS
J0124+0044	3.07770	20.20	0.15	-2.01	0.16	FeII	-2.27	-2.40	-2.13	-2.55	-2.64	-2.47	MS
J0132+1341	3.05980	19.20	0.20	<0.36	0.0	ZnII	-3.49	-4.18	-2.72	-0.70	-1.96	0.42	FS
J0132+1341	3.08204	19.20	0.25	<0.03	0.0	ZnII	-3.50	-4.18	-2.72	-0.71	-1.95	0.44	FS
J0132+1341	3.93640	20.20	0.20	-1.87	0.21	SiII	-2.02	-2.19	-1.83	-0.92	-1.73	0.23	MS
J0134+0400	3.99630	20.10	0.15	-1.72	0.16	SiII	-2.47	-2.53	-2.41	-3.17	-3.22	-3.11	MS
J0134+0400	4.02108	19.10	0.15	<-1.81	0.0	FeII	-2.57	-2.69	-2.46	-2.68	-2.77	-2.60	MS
J0137-4224	3.10030	19.70	0.20	-1.21	0.21	SiII	-1.58	-1.71	-1.47	-2.25	-2.32	-2.19	MS
J0137-4224	3.66516	19.10	0.20	-2.70	0.27	OI	-2.92	-3.03	-2.82	-2.99	-3.10	-2.89	MS
J0153-0011	2.99368	19.00	0.25	<0.55	0.0	ZnII	-3.45	-4.06	-2.99	-3.97	-4.32	-3.50	FS
J0153-0011	3.01484	19.20	0.20	<0.97	0.0	ZnII	-3.17	-4.05	-2.25	-1.49	-3.33	0.19	FS
J0153-0011	3.03616	19.30	0.20	<0.45	0.0	ZnII	-3.44	-4.15	-2.68	-1.34	-3.34	0.24	FS
J0153-0011	3.87608	19.10	0.30	-2.06	0.31	OI	-2.46	-2.58	-2.35	-3.36	-3.57	-0.34	MS
J0211+1107	3.14080	20.20	0.20	-1.66	0.21	SiII	-1.84	-2.01	-1.64	0.19	-0.52	0.74	MS
J0211+1107	3.50080	19.90	0.20	-1.80	0.21	FeII	-1.49	-1.62	-1.36	-3.89	-4.31	-3.25	MS
J0214-0517	2.76992	19.00	0.20	<-2.45	0.0	MgII	-3.65	-4.21	-3.08	-1.36	-3.37	0.23	FS
J0214-0517	3.22189	19.10	0.20	<-2.42	0.0	MgII	-3.64	-4.21	-3.06	-1.46	-3.44	0.20	FS
J0234-1806	3.00500	19.70	0.25	<-2.44	0.0	FeII	-3.69	-4.23	-3.09	-1.31	-3.29	0.24	FS
J0234-1806	3.34870	19.05	0.20	<-2.46	0.0	MgII	-3.66	-4.23	-3.04	-0.86	-2.29	0.39	FS
J0234-1806	3.36450	19.00	0.20	<0.67	0.0	ZnII	-3.34	-4.02	-2.81	-3.87	-4.29	-3.34	FS
J0234-1806	4.22700	19.40	0.20	-0.25	0.29	SiII	-1.33	-1.44	-1.23	-2.70	-2.77	-2.64	MS
J0244-0134	2.93176	19.15	0.20	-2.35	0.21	MgII	-2.53	-2.76	-2.32	-0.59	-1.70	0.47	MS
J0244-0134	3.96680	19.10	0.15	-2.14	0.18	OI	-2.76	-2.84	-2.69	-3.96	-4.26	-3.63	MS
J0247-0556	3.03668	19.10	0.20	<0.52	0.0	ZnII	-3.52	-4.17	-2.75	-1.24	-3.28	0.28	FS
J0247-0556	3.10946	19.20	0.20	<0.48	0.0	ZnII	-3.22	-4.08	-2.39	-1.73	-3.64	0.11	FS
J0247-0556	3.11344	19.00	0.20	<0.39	0.0	ZnII	-3.09	-4.02	-2.16	-1.82	-3.72	0.09	FS
J0247-0556	3.33643	19.00	0.20	<0.35	0.0	ZnII	-3.45	-4.17	-2.63	-0.73	-2.09	0.44	FS
J0247-0556	4.13958	19.50	0.20	-2.46	0.21	OI	-2.87	-3.03	-2.73	-4.11	-4.39	-3.69	MS
J0255+0048	2.87008	19.00	0.20	<0.36	0.0	ZnII	-3.47	-4.16	-2.65	-1.20	-3.26	0.28	FS
J0255+0048	3.45038	19.60	0.15	-1.69	0.16	SiII	-2.19	-2.27	-2.11	-4.26	-4.44	-3.69	MS
J0307-4945	3.35450	20.10	0.20	>-2.16	0.0	MgII	-1.78	-2.06	-1.48	-1.26	-3.21	0.20	MS
J0307-4945	3.60826	19.70	0.25	<-3.38	0.0	MgII	-3.99	-4.33	-3.64	-1.64	-3.52	0.11	FS
J0311-1722	3.73420	20.20	0.20	-2.46	0.21	SiII	-2.82	-2.88	-2.75	-2.96	-3.01	-2.90	MS
J0403-1703	3.20617	19.10	0.25	<-2.45	0.0	MgII	-3.64	-4.12	-3.29	-4.11	-4.37	-3.73	MS
J0415-4357	3.02721	19.30	0.20	<0.50	0.0	ZnII	-3.44	-4.15	-2.61	-1.22	-3.27	0.27	FS
J0415-4357	4.03473	20.05	0.30	-2.86	0.33	OI	-3.21	-3.32	-3.06	-3.50	-3.60	-0.29	MS
J0529-3526	3.06433	19.40	0.20	<-2.83	0.0	MgII	-3.77	-4.26	-3.28	-1.46	-3.42	0.17	FS
J0529-3526	3.19297	19.30	0.20	<-2.49	0.0	MgII	-3.64	-4.21	-3.06	-1.41	-3.40	0.20	FS
J0529-3526	3.57170	20.10	0.15	-1.95	0.16	SiII	-2.30	-2.46	-2.16	-3.01	-3.10	-0.41	MS
J0529-3526	3.76200	19.35	0.20	<-2.10	0.0	FeII	-3.57	-4.19	-2.84	-1.23	-3.28	0.26	FS
J0529-3552	3.68360	20.10	0.20	<-2.86	0.0	MgII	-2.53	-2.76	-2.19	-3.20	-3.93	-2.68	FS
J0529-3552	3.70972	19.50	0.20	<1.09	0.0	ZnII	-2.48	-2.69	-1.89	-2.54	-3.69	-1.06	MS
J0529-3552	4.06530	19.50	0.15	-1.32	0.17	SiII	-2.32	-2.41	-2.23	-3.01	-3.08	-2.94	MS
J0714-6455	3.10313	19.45	0.20	<-0.10	0.0	ZnII	-3.65	-4.21	-3.07	-1.65	-3.56	0.14	FS
J0714-6455	3.21970	19.10	0.20	<0.28	0.0	ZnII	-3.73	-4.24	-3.12	-1.22	-3.25	0.27	FS
J0747+2739	2.91793	19.40	0.20	-2.10	0.21	MgII	-2.33	-2.53	-2.08	-1.81	-3.61	0.07	MS
J0747+2739	2.99956	19.00	0.20	<0.58	0.0	ZnII	-3.43	-4.15	-2.54	-1.12	-3.19	0.31	FS
J0755+1345	3.09806	19.00	0.20	<0.96	0.0	ZnII	-2.10	-2.69	-1.31	-4.04	-4.36	-3.57	MS
J0800+1920	3.42900	19.90	0.20	-2.07	0.21	SiII	-2.60	-2.69	-2.52	-3.79	-4.12	-3.52	MS
J0800+1920	3.73076	19.00	0.20	<-2.30	0.0	MgII	-4.43	-4.48	-4.31	-3.82	-3.89	-3.73	MS
J0818+0958	3.45449	19.00	0.20	-1.32	0.25	SiII	-2.12	-2.24	-2.02	-3.07	-3.15	-0.13	MS
J0835+0650	2.77229	19.20	0.20	<-2.59	0.0	MgII	-3.69	-4.23	-3.13	-1.40	-3.40	0.21	FS
J0835+0650	2.87150	19.10	0.20	<0.26	0.0	ZnII	-3.63	-4.21	-3.01	-1.36	-3.38	0.21	FS
J0835+0650	2.96430	19.10	0.20	<0.29	0.0	ZnII	-3.62	-4.21	-2.98	-1.30	-3.32	0.24	FS
J0835+0650	3.19004	19.00	0.20	-1.18	0.21	FeII	-1.33	-1.53	-1.20	-2.80	-2.99	-0.39	MS
J0835+0650	3.51317	19.00	0.20	-1.25	0.21	MgII	-2.07	-2.22	-1.96	-2.89	-3.01	-0.10	MS
J0835+0650	3.60160	19.80	0.20	<-2.39	0.0	FeII	-3.57	-4.20	-2.87	-0.90	-2.20	0.37	FS
J0839+0318	4.09690	19.60	0.20	-2.25	0.21	OI	-2.98	-3.10	-2.87	-4.20	-4.42	-3.78	MS
J0920+0725	3.05873	19.10	0.20	-1.42	0.22	SiII	-2.33	-2.42	-2.24	-2.66	-2.73	-2.58	MS
J0937+0828	3.12919	19.70	0.30	<0.13	0.0	ZnII	-3.51	-4.18	-2.76	-0.88	-2.15	0.38	FS
J0955-0130	3.23765	19.20	0.20	<0.13	0.0	ZnII	-3.60	-4.20	-2.82	-1.10	-3.16	0.32	FS
J0955-0130	3.47570	20.00	0.20	-1.26	0.25	SiII	-1.60	-1.77	-1.42	-3.49	-4.14	-2.92	MS
J0955-0130	3.95186	19.20	0.20	<-2.19	0.0	FeII	-3.52	-4.17	-2.86	-1.42	-3.34	0.22	FS
J0955-0130	3.98709	19.00	0.20	<-1.91	0.0	FeII	-3.73	-4.25	-3.15	-0.79	-2.29	0.41	FS
J0959+1312	3.14507	19.10	0.20	<0.31	0.0	ZnII	-3.51	-4.18	-2.78	-0.71	-1.98	0.45	FS
J0959+1312	3.91230	20.00	0.10	-1.99	0.11	SiII	-2.12	-2.23	-2.01	-0.80	-1.46	0.21	MS
J1013+0650	3.01137	19.20	0.20	<0.18	0.0	ZnII	-3.43	-4.16	-2.62	-0.78	-2.04	0.41	FS
J1013+0650	3.48930	19.20	0.20	-1.53	0.21	OI	-2.52	-2.61	-2.44	-2.89	-2.96	-2.83	MS
J1018+0548	2.50832	19.00	0.20	<0.43	0.0	ZnII	-3.63	-4.21	-2.98	-1.33	-3.39	0.22	FS
J1018+0548	3.38470	19.65	0.20	>-2.00	0.0	OI	-2.80	-2.88	-2.72	-3.14	-3.20	-3.07	MS
J1020+0922	2.74873	20.10	0.20	-1.63	0.21	SiII	-1.75	-1.90	-1.60	-2.03	-2.10	-1.95	MS
J1024+1819	2.53488	19.00	0.20	<0.50	0.0	ZnII	-3.51	-4.17	-2.66	-1.10	-3.19	0.32	FS
J1024+1819	2.69809	19.00	0.20	<0.54	0.0	ZnII	-3.54	-4.18	-2.84	-1.26	-3.30	0.26	FS
J1032+0927	3.80480	20.00	0.15	<-2.80	0.0	FeII	-3.03	-3.16	-2.90	-3.14	-3.24	-2.84	MS
J1036-0343	3.46553	19.00	0.20	<-2.43	0.0	MgII	-3.73	-4.24	-3.11	-1.14	-3.22	0.30	FS
J1036-0343	3.67068	19.10	0.20	<-1.73	0.0	FeII	-3.35	-4.11	-2.56	-1.38	-3.31	0.23	FS
J1036-0343	4.15340	19.20	0.20	<0.42	0.0	ZnII	-3.95	-4.32	-3.57	-3.73	-3.95	-3.52	MS
J1036-0343	4.17470	19.80	0.20	<-0.19	0.0	ZnII	-3.73	-4.25	-3.14	-0.92	-2.35	0.37	FS
J1037+0704	3.28155	19.00	0.20	-1.85	0.21	MgII	-2.97	-3.05	-2.89	-2.99	-3.07	-2.91	MS
J1057+1910	3.22329	19.10	0.20	<0.59	0.0	ZnII	-3.36	-4.14	-2.47	-0.70	-1.99	0.44	FS
J1057+1910	3.37340	20.20	0.15	-1.15	0.17	SiII	-1.42	-1.54	-1.30	-3.61	-4.14	-3.03	MS
J1057+1910	3.79985	19.10	0.20	<-1.62	0.0	FeII	-3.84	-3.99	-3.63	-4.19	-4.40	-3.82	MS
J1058+1245	3.22850	19.20	0.20	<0.31	0.0	ZnII	-3.44	-4.16	-2.63	-0.66	-1.92	0.45	FS
J1103+1004	2.48702	19.30	0.20	<-2.52	0.0	MgII	-3.63	-4.21	-3.05	-1.47	-3.42	0.18	FS
J1103+1004	3.13101	19.10	0.20	<0.24	0.0	ZnII	-2.73	-3.28	-2.05	-4.05	-4.36	-3.61	MS
J1108+1209	2.53374	19.20	0.20	<0.68	0.0	ZnII	-3.59	-4.20	-2.80	-1.11	-3.15	0.31	FS
J1108+1209	2.65507	19.30	0.20	<0.11	0.0	ZnII	-3.62	-4.20	-3.01	-1.36	-3.32	0.21	FS
J1111-0804	2.70126	19.60	0.20	<-2.38	0.0	FeII	-3.67	-4.22	-3.03	-1.26	-3.23	0.25	FS
J1111-0804	2.98005	19.20	0.20	<0.33	0.0	ZnII	-3.52	-4.18	-2.77	-0.65	-1.91	0.45	FS
J1111-0804	3.48180	19.95	0.15	-1.31	0.31	SiII	-1.96	-2.08	-1.83	-2.53	-2.60	-2.46	MS
J1126-0124	2.61480	19.00	0.20	<0.41	0.0	ZnII	-3.49	-4.16	-2.71	-1.23	-3.27	0.28	FS
J1202-0054	2.66046	19.60	0.15	-0.72	0.26	SiII	-1.68	-1.77	-1.59	-2.27	-2.34	-2.21	MS
J1202-0054	2.76953	19.00	0.15	-0.66	0.20	FeII	-1.08	-1.27	-0.93	-2.44	-2.65	-2.20	MS
J1202-0054	3.15122	19.00	0.20	-1.54	0.21	OI	-2.08	-2.16	-2.00	-2.20	-2.26	-2.15	MS
J1248+1304	2.62589	19.00	0.20	<0.32	0.0	ZnII	-3.62	-4.21	-2.88	-1.15	-3.22	0.29	FS
J1248+1304	3.40689	19.20	0.15	-1.39	0.16	SiII	-2.25	-2.32	-2.18	-2.80	-2.86	-2.74	MS
J1249-0159	2.48080	19.00	0.15	<0.23	0.0	ZnII	-3.68	-4.23	-3.12	-1.34	-3.39	0.24	FS
J1320-0523	2.83411	19.10	0.20	-0.60	0.21	SiII	-1.82	-1.90	-1.73	-2.44	-2.52	-2.38	MS
J1323+1405	2.92550	19.80	0.20	<-0.26	0.0	ZnII	-3.42	-4.13	-2.72	-1.68	-3.56	0.11	FS
J1330-2522	3.08060	19.80	0.20	-1.11	0.24	SiII	-1.44	-1.55	-1.33	-3.92	-4.33	-3.24	MS
J1332+0052	3.08365	19.40	0.20	-1.51	0.21	SiII	-2.44	-2.52	-2.36	-4.28	-4.43	-4.02	MS
J1332+0052	3.42120	19.20	0.20	-1.90	0.21	SiII	-2.68	-2.77	-2.60	-2.82	-2.88	-2.73	MS
J1336+0243	2.69140	19.40	0.20	-1.94	0.23	MgII	-2.01	-2.21	-1.81	-1.12	-2.39	0.06	MS
J1416+1811	2.66330	19.65	0.20	-1.67	0.21	FeII	-1.77	-1.90	-1.64	-2.31	-2.39	-2.23	MS
J1421-0643	3.16020	19.30	0.20	<0.23	0.0	ZnII	-3.52	-4.18	-2.77	-0.71	-1.96	0.43	FS
J1503+0419	2.49915	19.10	0.20	<0.20	0.0	ZnII	-3.62	-4.20	-3.02	-1.46	-3.42	0.18	FS
J1517+0511	2.43960	19.10	0.20	<-0.03	0.0	ZnII	-3.61	-4.20	-2.94	-1.29	-3.30	0.26	FS
J1524+2123	2.54540	19.30	0.20	0.39	0.21	SiII	-0.41	-0.53	-0.30	-1.79	-1.96	-1.63	MS
J1524+2123	2.63417	19.60	0.15	-2.06	0.18	MgII	-2.50	-2.59	-2.40	-2.65	-2.73	-2.57	MS
J1524+2123	2.73116	19.40	0.15	-1.26	0.16	SiII	-1.70	-1.79	-1.62	-2.11	-2.17	-2.05	MS
J1542+0955	2.76560	19.00	0.20	<0.49	0.0	ZnII	-3.52	-4.17	-2.71	-1.11	-3.20	0.31	FS
J1542+0955	3.61287	19.00	0.25	<-2.18	0.0	MgII	-4.09	-4.25	-3.86	-4.10	-4.34	-3.81	MS
J1552+1005	3.44240	19.00	0.20	-1.33	0.21	SiII	-2.71	-2.80	-2.63	-4.26	-4.44	-3.72	MS
J1621-0042	3.10423	19.80	0.15	-1.47	0.16	FeII	-1.23	-1.35	-1.10	-4.02	-4.35	-3.61	MS
J1658-0739	2.70650	19.30	0.20	<-3.06	0.0	MgII	-4.02	-4.34	-3.68	-3.64	-3.86	-3.43	MS
J1658-0739	2.95470	19.10	0.20	<-2.61	0.0	MgII	-3.73	-4.24	-3.19	-1.37	-3.36	0.22	FS
J1658-0739	3.69580	19.10	0.15	-1.60	0.16	MgII	-2.95	-3.03	-2.88	-3.22	-3.29	-3.16	MS
J1723+2243	3.19667	19.20	0.20	<-2.61	0.0	MgII	-3.77	-4.26	-3.20	-1.25	-3.30	0.27	FS
J1723+2243	3.98250	19.00	0.15	<-2.16	0.0	FeII	-3.51	-4.17	-2.84	-1.53	-3.42	0.19	FS
J1723+2243	4.15470	19.00	0.20	<0.38	0.0	ZnII	-3.46	-4.17	-2.58	-0.75	-2.15	0.42	FS
J1723+2243	4.23341	19.00	0.20	<0.47	0.0	ZnII	-3.79	-4.26	-3.27	-1.28	-3.32	0.25	FS
J2215-1611	2.77623	19.00	0.20	<-2.53	0.0	MgII	-3.73	-4.24	-3.14	-1.23	-3.29	0.27	FS
J2215-1611	2.96694	19.00	0.20	<0.27	0.0	ZnII	-3.66	-4.23	-3.04	-0.71	-1.99	0.43	FS
J2215-1611	3.00628	19.00	0.20	<0.51	0.0	ZnII	-3.92	-4.31	-3.52	-3.28	-3.51	-3.05	MS
J2215-1611	3.22585	19.30	0.20	<-0.10	0.0	ZnII	-3.68	-4.23	-3.05	-1.28	-3.26	0.25	FS
J2215-1611	3.30557	19.00	0.20	<0.44	0.0	ZnII	-3.84	-4.29	-3.38	-3.70	-3.98	-3.42	MS
J2215-1611	3.46525	19.00	0.15	<0.40	0.0	ZnII	-4.02	-4.22	-3.68	-3.96	-4.32	-3.56	MS
J2215-1611	3.66150	20.20	0.15	-1.88	0.16	SiII	-2.44	-2.52	-2.35	-2.97	-3.11	-2.83	MS
J2215-1611	3.70080	19.30	0.15	-0.99	0.16	SiII	-2.12	-2.26	-1.99	-2.91	-3.04	-0.14	MS
J2216-6714	3.15509	19.10	0.20	<0.46	0.0	ZnII	-3.33	-4.11	-2.55	-1.51	-3.34	0.19	FS
J2216-6714	3.36940	19.80	0.15	<-0.22	0.0	ZnII	-2.64	-2.87	-2.44	-2.93	-3.06	-2.78	MS
J2251-1227	2.98253	19.50	0.30	<-0.27	0.0	ZnII	-3.63	-4.21	-2.97	-1.29	-3.27	0.25	FS
J2251-1227	3.45717	19.70	0.20	>-1.91	0.0	MgII	-2.19	-2.35	-1.97	-2.22	-4.30	-1.40	MS
J2251-1227	3.98793	19.60	0.15	-2.56	0.17	OI	-3.02	-3.13	-2.91	-3.00	-3.08	-2.92	MS
J2344+0342	3.88400	19.80	0.15	-1.41	0.16	SiII	-1.84	-1.94	-1.75	-2.84	-2.90	-2.78	MS
J2349-3712	3.58203	19.20	0.20	<-2.31	0.0	MgII	-4.01	-4.25	-3.69	-3.73	-3.91	-3.50	MS
J2349-3712	3.69250	20.20	0.10	-2.03	0.11	SiII	-2.53	-2.61	-2.45	-2.92	-2.99	-2.86	MS

